Harmonic Retrieval Using Weighted Lifted-Structure Low-Rank Matrix Completion

In this paper, we investigate the problem of recovering the frequency components of a mixture of $K$ complex sinusoids from a random subset of $N$ equally-spaced time-domain samples. Because of the random subset, the samples are effectively non-uniform. Besides, the frequency values of each of the $K$ complex sinusoids are assumed to vary continuously within a given range. For this problem, we propose a two-step strategy: (i) we first lift the incomplete set of uniform samples (unavailable samples are treated as missing data) into a structured matrix with missing entries, which is potentially low-rank; then (ii) we complete the matrix using a weighted nuclear minimization problem. We call the method a \emph{ weighted lifted-structured (WLi) low-rank matrix recovery}. Our approach can be applied to a range of matrix structures such as Hankel and double-Hankel, among others, and provides improvement over the unweighted existing schemes such as EMaC and DEMaC. We provide theoretical guarantees for the proposed method, as well as numerical simulations in both noiseless and noisy settings. Both the theoretical and the numerical results confirm the superiority of the proposed approach.

==> figs/2_3_5/err.dat <==
nSamp   ANM     EMaC        WEMaC       DEMaC       WDEMaC
5       1.1954  1.2463      1.1232      1.0168      0.9580
8       0.8551  0.7900      0.7709      0.7562      0.7231
11      0.3861  0.5391      0.5341      0.5070      0.4898
14      0.0728  0.3521      0.3302      0.0192      0.0134
17      0.0105  0.1405      0.0670      3.87e-6     6.17e-7
20      0.0022  0.0022      6.62e-5     1.91e-8     5.38e-10
23      0.0015  1.89e-5     1.09e-8     6.26e-9     5.71e-11
26      0.0012  8.98e-8     5.47e-11    9.43e-10    1.35e-11

==> figs/2_3_5/recovery.dat <==
nSamp   BP      ANM     EMaC    WEMaC   DEMaC   WDEMaC
5       8.33    16.66   23.33   28.33   16.66   23.33
8       9.00    26.67   39.00   47.67   31.00   31.67
11      18.33   39.33   49.00   49.33   38.67   49.00
14      18.33   62.00   58.67   66.66   66.42   66.81
17      17.00   71.67   64.66   70.15   76.87   85.00
20      19.66   69.53   77.12   84.33   88.67   91.81
23      18.66   77.00   87.44   92.00   96.67   98.00
26      21.00   77.56   92.66   95.66   98.00   100.00


==> figs/4_2_6_noisy/err.dat <==
SNR     ANM     EMaC    WEMaC
0       0.984    1.230    0.916
5       0.628    0.869    0.681
10      0.336    0.484    0.337
15      0.236    0.403    0.201
20      0.142    0.219    0.127
25      0.124    0.117    0.067
30      0.156    0.085    0.041
35      0.132    0.048    0.021
40      0.103    0.036    0.012

==> figs/4_2_6_noisy/percent.dat <==
SNR     BP      ANM     EMaC    WEMaC
0       10.33   18.66   10.33   17.00
5       10.00   18.00   20.00   31.33
10      20.00   25.33   26.00   39.00
15      26.00   24.33   43.33   47.66
20      26.33   35.17   54.66   61.67
25      20.00   36.67   58.00   64.33
30      20.00   36.67   52.67   75.33
35      20.00   52.00   63.67   86.67
40      20.00   54.00   71.00   94.33

==> figs/RL-fig/DEMaC_error.dat <==
idx WLi         demac
1	0.0005244	0.002147
2	0.0009548	0.002346
3	0.0007779	0.001338
4	0.001131	0.0001908
5	0.0001068	0.002918
6	0.000167	0.002331
7	0.0008318	0.001318
8	0	6.714e-05
9	0.0006081	0.001211
10	0.0007004	0.001416
11	0.0005204	0.001383
12	0.0004972	0.002989
13	0.0005457	0.0007438
14	0.001253	0.001792
15	0.0001571	0.001027
16	0.000503	0.001334
17	0.00085	0.0006092
18	0	0.0005907
19	0.000113	0.001688
20	0	0.00152
21	0.001034	0.001572
22	0	0.001235
23	0.0009038	0.0006869
24	0.0008188	0.001611
25	0	0.0007671
26	0.0005262	0.0005438
27	0.001219	0.001003
28	0	0.0002632
29	0.0004027	0.001319
30	0.0003263	0.0005278
31	0.001242	0.002377
32	0	0.0007923
33	0.001337	0.001381
34	0	0.0008823
35	0.000538	0.001178
36	0.0002917	0.0005502
37	0.001279	0.001558
38	0	0.0001602
39	0	0.0006681
40	0.000914	0.001064
41	0.0007481	0.001076
42	0.0004022	0.0009962
43	0.0007964	0.00124
44	0.001017	0.001865
45	7.407e-05	0.0005111
46	0.0009031	0.001301
47	0.0006455	0.0006072
48	0	0.000339
49	0	0.0003963
50	0.001204	0.001861
51	0.0006675	0.001674
52	0.0007389	0.001527
53	0.0005279	0.001378
54	0.001127	0.00124
55	0.0003175	0.0005515
56	0.001195	0.001776
57	0.0006724	0.002091
58	0.0002238	0.0005518
59	0.0003988	0.001611


==> figs/RL-fig/EMaC_error.dat <==
idx WLi         emac
1	0.003599	0.004117
2	0.0013	0.0008038
3	0.001241	0.002901
4	0.002699	0.006341
5	0.002898	0.00425
6	0.001718	0.005204
7	0.002527	0.002121
8	0	0.001252
9	0.001344	0.003977
10	0.001396	0.005217
11	0.002284	0.001128
12	0.000316	9.46e-05
13	0.001279	0.007072
14	0.001351	0.005335
15	0.0008321	0.00298
16	0.0005128	0.002043
17	0.001626	0.00861
18	0	0.000868
19	0.0007255	0.005384
20	0	0.002129
21	0.002209	0.006937
22	0	0.0007826
23	0.002893	0.01078
24	0.001932	0.00668
25	0	0.00122
26	0.0009362	0.005101
27	0.004601	0.0141
28	0	0.0001652
29	0.001959	0.00645
30	0.00126	0.005263
31	0.004828	0.01308
32	0	0.0008535
33	0.006133	0.01734
34	0	0.0004024
35	0.002665	0.005833
36	0.001495	0.005714
37	0.007394	0.0186
38	0	0.0009191
39	0	0.0005818
40	0.006007	0.01575
41	0.004352	0.01054
42	0.00205	0.005261
43	0.005383	0.01225
44	0.007634	0.01695
45	0.001371	0.005202
46	0.007707	0.01924
47	0.005395	0.01359
48	0	0.0008981
49	0	0.0009147
50	0.01188	0.0269
51	0.005066	0.01603
52	0.007223	0.01615
53	0.004667	0.01297
54	0.007485	0.01543
55	0.005193	0.01256
56	0.01187	0.02499
57	0.004995	0.02101
58	0.003246	0.004768
59	0.006021	0.01364


==> figs/RL-fig/R_demac.dat <==
d   R
1	0.007017
2	0.009844
3	0.01241
4	0.01455
5	0.01658
6	0.01888
7	0.02127
8	0.02319
9	0.02469
10	0.02636
11	0.0279
12	0.02776
13	0.02917
14	0.03017
15	0.03205
16	0.03395
17	0.03457
18	0.03502
19	0.03651
20	0.03812
21	0.03812
22	0.03651
23	0.03502
24	0.03457
25	0.03395
26	0.03205
27	0.03017
28	0.02917
29	0.02776
30	0.0279
31	0.02636
32	0.02469
33	0.02319
34	0.02127
35	0.01888
36	0.01658
37	0.01455
38	0.01241
39	0.009844
40	0.007017


==> figs/RL-fig/R_emac.dat <==
d   R
1	0.01232
2	0.01676
3	0.02061
4	0.02386
5	0.02751
6	0.03051
7	0.03334
8	0.036
9	0.036
10	0.03952
11	0.04134
12	0.04285
13	0.04401
14	0.04481
15	0.04521
16	0.04521
17	0.04481
18	0.04401
19	0.04401
20	0.04641
21	0.04206
22	0.0397
23	0.03575
24	0.03313
25	0.03033
26	0.02672
27	0.02373
28	0.02052
29	0.0167
30	0.01229


==> figs/cvx_vs_admm/cvx_vs_admm.dat <==
nSamp       cvx_err         ADMM_err
5           0.755           0.96
10          0.300           0.31
15          0.005           0.0052
20          8.00e-06        9.5e-06
25          1.9e-09         6.0e-09
30          1.1e-09     	5.5e-09



==> figs/cvx_vs_admm/cvx_vs_admm_noisy.dat <==
SNR       cvx_err         ADMM_err
0           0.7205          1.9796
5          0.3222          0.6718
10          0.1148          0.2640
15          0.0432          0.0694
20          0.0126          0.0173
25          0.0047     	    0.0054


==> figs/gamma_ADMM/gamma_effect.dat <==
gamma   itr_500     itr_1000    itr_2000        itr_5000
1e2     0.1615      0.1776      0.1714          0.1310
1e3     0.0731      0.0760      0.0719          0.0576
1e4     0.0311      0.0302      0.0292          0.0284
1e5     0.0307      0.0307      0.0307          0.0308
1e6     0.0286      0.0287      0.0292          0.0292
1e7     0.0296      0.0303      0.0305          0.0299
1e8     0.0280      0.0280      0.0283          0.0278
1e9     0.0296      0.0289      0.0299          0.0299




==> figs/phase_trans/DEMaC.dat <==
x   y   C
3	1	0.400000000000000
6	1	0.950000000000000
9	1	1
12	1	1
15	1	1
18	1	1
21	1	1
24	1	1
27	1	1
30	1	1
33	1	1
36	1	1
39	1	1
42	1	1
45	1	1
48	1	1
51	1	1
54	1	1
57	1	1
3	2	0.150000000000000
6	2	0.350000000000000
9	2	0.700000000000000
12	2	0.900000000000000
15	2	1
18	2	1
21	2	1
24	2	1
27	2	1
30	2	1
33	2	1
36	2	1
39	2	1
42	2	1
45	2	1
48	2	1
51	2	1
54	2	1
57	2	1
3	3	0
6	3	0
9	3	0.150000000000000
12	3	0.400000000000000
15	3	1
18	3	1
21	3	1
24	3	1
27	3	1
30	3	1
33	3	1
36	3	1
39	3	1
42	3	1
45	3	1
48	3	1
51	3	1
54	3	1
57	3	1
3	4	0
6	4	0
9	4	0
12	4	0.100000000000000
15	4	0.300000000000000
18	4	0.650000000000000
21	4	0.850000000000000
24	4	1
27	4	1
30	4	1
33	4	1
36	4	1
39	4	1
42	4	1
45	4	1
48	4	1
51	4	1
54	4	1
57	4	1
3	5	0
6	5	0
9	5	0
12	5	0
15	5	0
18	5	0.300000000000000
21	5	0.600000000000000
24	5	0.700000000000000
27	5	1
30	5	1
33	5	1
36	5	1
39	5	1
42	5	1
45	5	1
48	5	1
51	5	1
54	5	1
57	5	1
3	6	0
6	6	0
9	6	0
12	6	0
15	6	0
18	6	0
21	6	0.350000000000000
24	6	0.350000000000000
27	6	0.950000000000000
30	6	0.950000000000000
33	6	1
36	6	1
39	6	1
42	6	1
45	6	1
48	6	1
51	6	1
54	6	1
57	6	1
3	7	0
6	7	0
9	7	0
12	7	0
15	7	0
18	7	0
21	7	0.100000000000000
24	7	0.400000000000000
27	7	0.700000000000000
30	7	0.900000000000000
33	7	0.900000000000000
36	7	1
39	7	1
42	7	1
45	7	1
48	7	1
51	7	1
54	7	1
57	7	1
3	8	0
6	8	0
9	8	0
12	8	0
15	8	0
18	8	0
21	8	0
24	8	0.100000000000000
27	8	0.300000000000000
30	8	0.650000000000000
33	8	0.800000000000000
36	8	0.950000000000000
39	8	1
42	8	1
45	8	1
48	8	1
51	8	1
54	8	1
57	8	1
3	9	0
6	9	0
9	9	0
12	9	0
15	9	0
18	9	0
21	9	0
24	9	0
27	9	0.100000000000000
30	9	0.350000000000000
33	9	0.450000000000000
36	9	0.900000000000000
39	9	0.950000000000000
42	9	1
45	9	1
48	9	1
51	9	1
54	9	1
57	9	1
3	10	0
6	10	0
9	10	0
12	10	0
15	10	0
18	10	0
21	10	0
24	10	0
27	10	0
30	10	0.100000000000000
33	10	0.300000000000000
36	10	0.500000000000000
39	10	0.800000000000000
42	10	1
45	10	1
48	10	1
51	10	1
54	10	1
57	10	1
3	11	0
6	11	0
9	11	0
12	11	0
15	11	0
18	11	0
21	11	0
24	11	0
27	11	0
30	11	0
33	11	0.100000000000000
36	11	0.450000000000000
39	11	0.800000000000000
42	11	0.850000000000000
45	11	1
48	11	1
51	11	1
54	11	1
57	11	1
3	12	0
6	12	0
9	12	0
12	12	0
15	12	0
18	12	0
21	12	0
24	12	0
27	12	0
30	12	0
33	12	0.100000000000000
36	12	0.350000000000000
39	12	0.450000000000000
42	12	0.800000000000000
45	12	1
48	12	1
51	12	1
54	12	1
57	12	1
3	13	0
6	13	0
9	13	0
12	13	0
15	13	0
18	13	0
21	13	0
24	13	0
27	13	0
30	13	0
33	13	0
36	13	0.100000000000000
39	13	0.250000000000000
42	13	0.700000000000000
45	13	0.900000000000000
48	13	0.900000000000000
51	13	1
54	13	1
57	13	1
3	14	0
6	14	0
9	14	0
12	14	0
15	14	0
18	14	0
21	14	0
24	14	0
27	14	0
30	14	0
33	14	0
36	14	0
39	14	0.0500000000000000
42	14	0.300000000000000
45	14	0.700000000000000
48	14	0.950000000000000
51	14	1
54	14	1
57	14	1
3	15	0
6	15	0
9	15	0
12	15	0
15	15	0
18	15	0
21	15	0
24	15	0
27	15	0
30	15	0
33	15	0
36	15	0
39	15	0.0500000000000000
42	15	0
45	15	0.550000000000000
48	15	0.600000000000000
51	15	0.950000000000000
54	15	1
57	15	1
3	16	0
6	16	0
9	16	0
12	16	0
15	16	0
18	16	0
21	16	0
24	16	0
27	16	0
30	16	0
33	16	0
36	16	0
39	16	0
42	16	0.100000000000000
45	16	0.200000000000000
48	16	0.700000000000000
51	16	0.950000000000000
54	16	1
57	16	1
3	17	0
6	17	0
9	17	0
12	17	0
15	17	0
18	17	0
21	17	0
24	17	0
27	17	0
30	17	0
33	17	0
36	17	0
39	17	0
42	17	0.0500000000000000
45	17	0.250000000000000
48	17	0.250000000000000
51	17	0.850000000000000
54	17	1
57	17	1
3	18	0
6	18	0
9	18	0
12	18	0
15	18	0
18	18	0
21	18	0
24	18	0
27	18	0
30	18	0
33	18	0
36	18	0
39	18	0
42	18	0
45	18	0.100000000000000
48	18	0.200000000000000
51	18	0.700000000000000
54	18	0.850000000000000
57	18	0.950000000000000
3	19	0
6	19	0
9	19	0
12	19	0
15	19	0
18	19	0
21	19	0
24	19	0
27	19	0
30	19	0
33	19	0
36	19	0
39	19	0
42	19	0
45	19	0.0500000000000000
48	19	0.200000000000000
51	19	0.600000000000000
54	19	0.850000000000000
57	19	0.850000000000000
3	20	0
6	20	0
9	20	0
12	20	0
15	20	0
18	20	0
21	20	0
24	20	0
27	20	0
30	20	0
33	20	0
36	20	0
39	20	0
42	20	0
45	20	0
48	20	0.100000000000000
51	20	0.650000000000000
54	20	0.650000000000000
57	20	0.750000000000000

==> figs/phase_trans/EMaC.dat <==
x   y   C
3	1	0.100000000000000
6	1	0.250000000000000
9	1	0.850000000000000
12	1	1
15	1	1
18	1	1
21	1	1
24	1	1
27	1	1
30	1	1
33	1	1
36	1	1
39	1	1
42	1	1
45	1	1
48	1	1
51	1	1
54	1	1
57	1	1
3	2	0
6	2	0
9	2	0.100000000000000
12	2	0.350000000000000
15	2	0.800000000000000
18	2	0.950000000000000
21	2	1
24	2	1
27	2	1
30	2	1
33	2	1
36	2	1
39	2	1
42	2	1
45	2	1
48	2	1
51	2	1
54	2	1
57	2	1
3	3	0
6	3	0
9	3	0
12	3	0
15	3	0.150000000000000
18	3	0.600000000000000
21	3	0.800000000000000
24	3	1
27	3	1
30	3	1
33	3	1
36	3	1
39	3	1
42	3	1
45	3	1
48	3	1
51	3	1
54	3	1
57	3	1
3	4	0
6	4	0
9	4	0
12	4	0
15	4	0
18	4	0.100000000000000
21	4	0.500000000000000
24	4	0.700000000000000
27	4	0.850000000000000
30	4	1
33	4	1
36	4	1
39	4	1
42	4	1
45	4	1
48	4	1
51	4	1
54	4	1
57	4	1
3	5	0
6	5	0
9	5	0
12	5	0
15	5	0
18	5	0
21	5	0.0500000000000000
24	5	0.300000000000000
27	5	0.500000000000000
30	5	0.900000000000000
33	5	0.900000000000000
36	5	1
39	5	1
42	5	1
45	5	1
48	5	1
51	5	1
54	5	1
57	5	1
3	6	0
6	6	0
9	6	0
12	6	0
15	6	0
18	6	0
21	6	0
24	6	0.100000000000000
27	6	0.100000000000000
30	6	0.600000000000000
33	6	0.80000000000000
36	6	0.850000000000000
39	6	1
42	6	1
45	6	1
48	6	1
51	6	1
54	6	1
57	6	1
3	7	0
6	7	0
9	7	0
12	7	0
15	7	0
18	7	0
21	7	0
24	7	0
27	7	0.0500000000000000
30	7	0.350000000000000
33	7	0.700000000000000
36	7	0.750000000000000
39	7	0.950000000000000
42	7	0.950000000000000
45	7	1
48	7	1
51	7	1
54	7	1
57	7	1
3	8	0
6	8	0
9	8	0
12	8	0
15	8	0
18	8	0
21	8	0
24	8	0
27	8	0
30	8	0
33	8	0.300000000000000
36	8	0.650000000000000
39	8	0.750000000000000
42	8	0.850000000000000
45	8	0.950000000000000
48	8	1
51	8	1
54	8	1
57	8	1
3	9	0
6	9	0
9	9	0
12	9	0
15	9	0
18	9	0
21	9	0
24	9	0
27	9	0
30	9	0
33	9	0.0500000000000000
36	9	0.100000000000000
39	9	0.400000000000000
42	9	0.750000000000000
45	9	1
48	9	1
51	9	1
54	9	1
57	9	1
3	10	0
6	10	0
9	10	0
12	10	0
15	10	0
18	10	0
21	10	0
24	10	0
27	10	0
30	10	0
33	10	0
36	10	0.100000000000000
39	10	0.250000000000000
42	10	0.650000000000000
45	10	0.950000000000000
48	10	1
51	10	1
54	10	1
57	10	1
3	11	0
6	11	0
9	11	0
12	11	0
15	11	0
18	11	0
21	11	0
24	11	0
27	11	0
30	11	0
33	11	0
36	11	0
39	11	0.100000000000000
42	11	0.500000000000000
45	11	0.550000000000000
48	11	0.850000000000000
51	11	0.900000000000000
54	11	0.950000000000000
57	11	1
3	12	0
6	12	0
9	12	0
12	12	0
15	12	0
18	12	0
21	12	0
24	12	0
27	12	0
30	12	0
33	12	0
36	12	0
39	12	0
42	12	0
45	12	0.350000000000000
48	12	0.80000000000000
51	12	0.900000000000000
54	12	0.950000000000000
57	12	1
3	13	0
6	13	0
9	13	0
12	13	0
15	13	0
18	13	0
21	13	0
24	13	0
27	13	0
30	13	0
33	13	0
36	13	0
39	13	0
42	13	0
45	13	0.200000000000000
48	13	0.400000000000000
51	13	0.750000000000000
54	13	1
57	13	1
3	14	0
6	14	0
9	14	0
12	14	0
15	14	0
18	14	0
21	14	0
24	14	0
27	14	0
30	14	0
33	14	0
36	14	0
39	14	0
42	14	0
45	14	0
48	14	0
51	14	0
54	14	0.950000000000000
57	14	1
3	15	0
6	15	0
9	15	0
12	15	0
15	15	0
18	15	0
21	15	0
24	15	0
27	15	0
30	15	0
33	15	0
36	15	0
39	15	0
42	15	0
45	15	0
48	15	0
51	15	0
54	15	0.800000000000000
57	15	1
3	16	0
6	16	0
9	16	0
12	16	0
15	16	0
18	16	0
21	16	0
24	16	0
27	16	0
30	16	0
33	16	0
36	16	0
39	16	0
42	16	0
45	16	0
48	16	0
51	16	0
54	16	0.600000000000000
57	16	1
3	17	0
6	17	0
9	17	0
12	17	0
15	17	0
18	17	0
21	17	0
24	17	0
27	17	0
30	17	0
33	17	0
36	17	0
39	17	0
42	17	0
45	17	0
48	17	0
51	17	0
54	17	0.400000000000000
57	17	0.950000000000000
3	18	0
6	18	0
9	18	0
12	18	0
15	18	0
18	18	0
21	18	0
24	18	0
27	18	0
30	18	0
33	18	0
36	18	0
39	18	0
42	18	0
45	18	0
48	18	0
51	18	0
54	18	0.200000000000000
57	18	0.750000000000000
3	19	0
6	19	0
9	19	0
12	19	0
15	19	0
18	19	0
21	19	0
24	19	0
27	19	0
30	19	0
33	19	0
36	19	0
39	19	0
42	19	0
45	19	0
48	19	0
51	19	0
54	19	0.0500000000000000
57	19	0.500000000000000
3	20	0
6	20	0
9	20	0
12	20	0
15	20	0
18	20	0
21	20	0
24	20	0
27	20	0
30	20	0
33	20	0
36	20	0
39	20	0
42	20	0
45	20	0
48	20	0
51	20	0
54	20	0.150000000000000
57	20	0.300000000000000

==> figs/phase_trans/WDEMaC.dat <==
x   y   C
3	1	0.400000000000000
6	1	0.950000000000000
9	1	1
12	1	1
15	1	1
18	1	1
21	1	1
24	1	1
27	1	1
30	1	1
33	1	1
36	1	1
39	1	1
42	1	1
45	1	1
48	1	1
51	1	1
54	1	1
57	1	1
3	2	0
6	2	0.250000000000000
9	2	0.700000000000000
12	2	0.900000000000000
15	2	1
18	2	1
21	2	1
24	2	1
27	2	1
30	2	1
33	2	1
36	2	1
39	2	1
42	2	1
45	2	1
48	2	1
51	2	1
54	2	1
57	2	1
3	3	0
6	3	0
9	3	0.200000000000000
12	3	0.650000000000000
15	3	1
18	3	0.950000000000000
21	3	1
24	3	1
27	3	1
30	3	1
33	3	1
36	3	1
39	3	1
42	3	1
45	3	1
48	3	1
51	3	1
54	3	1
57	3	1
3	4	0
6	4	0
9	4	0
12	4	0.100000000000000
15	4	0.300000000000000
18	4	0.800000000000000
21	4	0.800000000000000
24	4	1
27	4	1
30	4	1
33	4	1
36	4	1
39	4	1
42	4	1
45	4	1
48	4	1
51	4	1
54	4	1
57	4	1
3	5	0
6	5	0
9	5	0
12	5	0
15	5	0.100000000000000
18	5	0.250000000000000
21	5	0.750000000000000
24	5	0.900000000000000
27	5	1
30	5	1
33	5	1
36	5	1
39	5	1
42	5	1
45	5	1
48	5	1
51	5	1
54	5	1
57	5	1
3	6	0
6	6	0
9	6	0
12	6	0
15	6	0
18	6	0.0500000000000000
21	6	0.350000000000000
24	6	0.700000000000000
27	6	0.950000000000000
30	6	1
33	6	1
36	6	1
39	6	1
42	6	1
45	6	1
48	6	1
51	6	1
54	6	1
57	6	1
3	7	0
6	7	0
9	7	0
12	7	0
15	7	0
18	7	0
21	7	0.150000000000000
24	7	0.600000000000000
27	7	0.900000000000000
30	7	1
33	7	1
36	7	1
39	7	1
42	7	1
45	7	1
48	7	1
51	7	1
54	7	1
57	7	1
3	8	0
6	8	0
9	8	0
12	8	0
15	8	0
18	8	0
21	8	0.0500000000000000
24	8	0.150000000000000
27	8	0.450000000000000
30	8	0.850000000000000
33	8	0.900000000000000
36	8	0.950000000000000
39	8	1
42	8	1
45	8	1
48	8	1
51	8	1
54	8	1
57	8	1
3	9	0
6	9	0
9	9	0
12	9	0
15	9	0
18	9	0
21	9	0
24	9	0
27	9	0.100000000000000
30	9	0.300000000000000
33	9	0.800000000000000
36	9	0.900000000000000
39	9	1
42	9	1
45	9	1
48	9	1
51	9	1
54	9	1
57	9	1
3	10	0
6	10	0
9	10	0
12	10	0
15	10	0
18	10	0
21	10	0
24	10	0
27	10	0
30	10	0.200000000000000
33	10	0.350000000000000
36	10	0.650000000000000
39	10	1
42	10	1
45	10	1
48	10	1
51	10	1
54	10	1
57	10	1
3	11	0
6	11	0
9	11	0
12	11	0
15	11	0
18	11	0
21	11	0
24	11	0
27	11	0
30	11	0
33	11	0.350000000000000
36	11	0.600000000000000
39	11	1
42	11	1
45	11	1
48	11	1
51	11	1
54	11	1
57	11	1
3	12	0
6	12	0
9	12	0
12	12	0
15	12	0
18	12	0
21	12	0
24	12	0
27	12	0
30	12	0
33	12	0.150000000000000
36	12	0.450000000000000
39	12	0.700000000000000
42	12	0.950000000000000
45	12	1
48	12	1
51	12	1
54	12	1
57	12	1
3	13	0
6	13	0
9	13	0
12	13	0
15	13	0
18	13	0
21	13	0
24	13	0
27	13	0
30	13	0
33	13	0.0500000000000000
36	13	0.200000000000000
39	13	0.450000000000000
42	13	0.800000000000000
45	13	1
48	13	1
51	13	1
54	13	1
57	13	1
3	14	0
6	14	0
9	14	0
12	14	0
15	14	0
18	14	0
21	14	0
24	14	0
27	14	0
30	14	0
33	14	0
36	14	0
39	14	0.250000000000000
42	14	0.600000000000000
45	14	1
48	14	1
51	14	1
54	14	1
57	14	1
3	15	0
6	15	0
9	15	0
12	15	0
15	15	0
18	15	0
21	15	0
24	15	0
27	15	0
30	15	0
33	15	0
36	15	0
39	15	0.0500000000000000
42	15	0.250000000000000
45	15	0.800000000000000
48	15	1
51	15	1
54	15	1
57	15	1
3	16	0
6	16	0
9	16	0
12	16	0
15	16	0
18	16	0
21	16	0
24	16	0
27	16	0
30	16	0
33	16	0
36	16	0
39	16	0.0500000000000000
42	16	0.0500000000000000
45	16	0.500000000000000
48	16	0.950000000000000
51	16	1
54	16	1
57	16	1
3	17	0
6	17	0
9	17	0
12	17	0
15	17	0
18	17	0
21	17	0
24	17	0
27	17	0
30	17	0
33	17	0
36	17	0
39	17	0
42	17	0
45	17	0.450000000000000
48	17	0.750000000000000
51	17	1
54	17	1
57	17	1
3	18	0
6	18	0
9	18	0
12	18	0
15	18	0
18	18	0
21	18	0
24	18	0
27	18	0
30	18	0
33	18	0
36	18	0
39	18	0
42	18	0
45	18	0.100000000000000
48	18	0.200000000000000
51	18	0.900000000000000
54	18	1
57	18	1
3	19	0
6	19	0
9	19	0
12	19	0
15	19	0
18	19	0
21	19	0
24	19	0
27	19	0
30	19	0
33	19	0
36	19	0
39	19	0
42	19	0.0500000000000000
45	19	0.100000000000000
48	19	0.400000000000000
51	19	0.800000000000000
54	19	1
57	19	1
3	20	0
6	20	0
9	20	0
12	20	0
15	20	0
18	20	0
21	20	0
24	20	0
27	20	0
30	20	0
33	20	0
36	20	0
39	20	0
42	20	0
45	20	0.0500000000000000
48	20	0.200000000000000
51	20	0.600000000000000
54	20	0.850000000000000
57	20	1

==> figs/phase_trans/WEMaC.dat <==
x   y   C
3	1	0.300000000000000
6	1	0.800000000000000
9	1	1
12	1	1
15	1	1
18	1	1
21	1	1
24	1	1
27	1	1
30	1	1
33	1	1
36	1	1
39	1	1
42	1	1
45	1	1
48	1	1
51	1	1
54	1	1
57	1	1
3	2	0.0500000000000000
6	2	0.100000000000000
9	2	0.300000000000000
12	2	0.900000000000000
15	2	1
18	2	1
21	2	1
24	2	1
27	2	1
30	2	1
33	2	1
36	2	1
39	2	1
42	2	1
45	2	1
48	2	1
51	2	1
54	2	1
57	2	1
3	3	0
6	3	0
9	3	0.0500000000000000
12	3	0.250000000000000
15	3	0.500000000000000
18	3	0.950000000000000
21	3	1
24	3	1
27	3	1
30	3	1
33	3	1
36	3	1
39	3	1
42	3	1
45	3	1
48	3	1
51	3	1
54	3	1
57	3	1
3	4	0
6	4	0
9	4	0
12	4	0
15	4	0.0500000000000000
18	4	0.350000000000000
21	4	0.750000000000000
24	4	0.950000000000000
27	4	0.950000000000000
30	4	1
33	4	1
36	4	1
39	4	1
42	4	1
45	4	1
48	4	1
51	4	1
54	4	1
57	4	1
3	5	0
6	5	0
9	5	0
12	5	0
15	5	0
18	5	0.150000000000000
21	5	0.200000000000000
24	5	0.400000000000000
27	5	0.900000000000000
30	5	0.950000000000000
33	5	1
36	5	1
39	5	1
42	5	1
45	5	1
48	5	1
51	5	1
54	5	1
57	5	1
3	6	0
6	6	0
9	6	0
12	6	0
15	6	0
18	6	0
21	6	0
24	6	0.0500000000000000
27	6	0.650000000000000
30	6	0.850000000000000
33	6	1
36	6	1
39	6	1
42	6	1
45	6	1
48	6	1
51	6	1
54	6	1
57	6	1
3	7	0
6	7	0
9	7	0
12	7	0
15	7	0
18	7	0
21	7	0
24	7	0.0500000000000000
27	7	0.200000000000000
30	7	0.650000000000000
33	7	0.850000000000000
36	7	0.950000000000000
39	7	1
42	7	1
45	7	1
48	7	1
51	7	1
54	7	1
57	7	1
3	8	0
6	8	0
9	8	0
12	8	0
15	8	0
18	8	0
21	8	0
24	8	0
27	8	0.0500000000000000
30	8	0.350000000000000
33	8	0.600000000000000
36	8	0.750000000000000
39	8	0.950000000000000
42	8	1
45	8	1
48	8	1
51	8	1
54	8	1
57	8	1
3	9	0
6	9	0
9	9	0
12	9	0
15	9	0
18	9	0
21	9	0
24	9	0
27	9	0
30	9	0
33	9	0.0500000000000000
36	9	0.400000000000000
39	9	0.800000000000000
42	9	1
45	9	1
48	9	1
51	9	1
54	9	1
57	9	1
3	10	0
6	10	0
9	10	0
12	10	0
15	10	0
18	10	0
21	10	0
24	10	0
27	10	0
30	10	0
33	10	0.100000000000000
36	10	0.300000000000000
39	10	0.400000000000000
42	10	0.900000000000000
45	10	0.950000000000000
48	10	1
51	10	1
54	10	1
57	10	1
3	11	0
6	11	0
9	11	0
12	11	0
15	11	0
18	11	0
21	11	0
24	11	0
27	11	0
30	11	0
33	11	0
36	11	0.100000000000000
39	11	0.350000000000000
42	11	0.650000000000000
45	11	0.900000000000000
48	11	1
51	11	1
54	11	1
57	11	1
3	12	0
6	12	0
9	12	0
12	12	0
15	12	0
18	12	0
21	12	0
24	12	0
27	12	0
30	12	0
33	12	0
36	12	0.0500000000000000
39	12	0.0500000000000000
42	12	0.150000000000000
45	12	0.900000000000000
48	12	0.900000000000000
51	12	1
54	12	1
57	12	1
3	13	0
6	13	0
9	13	0
12	13	0
15	13	0
18	13	0
21	13	0
24	13	0
27	13	0
30	13	0
33	13	0
36	13	0
39	13	0
42	13	0.200000000000000
45	13	0.400000000000000
48	13	0.750000000000000
51	13	1
54	13	1
57	13	1
3	14	0
6	14	0
9	14	0
12	14	0
15	14	0
18	14	0
21	14	0
24	14	0
27	14	0
30	14	0
33	14	0
36	14	0
39	14	0
42	14	0
45	14	0.350000000000000
48	14	0.700000000000000
51	14	0.850000000000000
54	14	1
57	14	1
3	15	0
6	15	0
9	15	0
12	15	0
15	15	0
18	15	0
21	15	0
24	15	0
27	15	0
30	15	0
33	15	0
36	15	0
39	15	0
42	15	0
45	15	0
48	15	0.350000000000000
51	15	0.700000000000000
54	15	0.900000000000000
57	15	1
3	16	0
6	16	0
9	16	0
12	16	0
15	16	0
18	16	0
21	16	0
24	16	0
27	16	0
30	16	0
33	16	0
36	16	0
39	16	0
42	16	0
45	16	0
48	16	0.200000000000000
51	16	0.650000000000000
54	16	0.850000000000000
57	16	0.950000000000000
3	17	0
6	17	0
9	17	0
12	17	0
15	17	0
18	17	0
21	17	0
24	17	0
27	17	0
30	17	0
33	17	0
36	17	0
39	17	0
42	17	0
45	17	0
48	17	0.100000000000000
51	17	0.400000000000000
54	17	0.850000000000000
57	17	0.950000000000000
3	18	0
6	18	0
9	18	0
12	18	0
15	18	0
18	18	0
21	18	0
24	18	0
27	18	0
30	18	0
33	18	0
36	18	0
39	18	0
42	18	0
45	18	0
48	18	0
51	18	0.100000000000000
54	18	0.600000000000000
57	18	0.700000000000000
3	19	0
6	19	0
9	19	0
12	19	0
15	19	0
18	19	0
21	19	0
24	19	0
27	19	0
30	19	0
33	19	0
36	19	0
39	19	0
42	19	0
45	19	0
48	19	0
51	19	0.100000000000000
54	19	0.350000000000000
57	19	0.550000000000000
3	20	0
6	20	0
9	20	0
12	20	0
15	20	0
18	20	0
21	20	0
24	20	0
27	20	0
30	20	0
33	20	0
36	20	0
39	20	0
42	20	0
45	20	0
48	20	0
51	20	0.100000000000000
54	20	0.250000000000000
57	20	0.400000000000000
